Whose baseline compiler is it anyway?

Compilers face an intrinsic tradeoff between compilation speed and code quality. The tradeoff is particularly stark in a dynamic setting where JIT compilation time contributes to application runtime. Many systems now employ multiple compilation tiers, where one tier offers fast compile speed while another has much slower compile speed but produces higher quality code. With proper heuristics on when to use each, the overall performance is better than using either compiler in isolation. At the introduction of WebAssembly into the Web platform in 2017, most engines employed optimizing compilers and pre-compiled entire modules before execution. Yet since that time, all Web engines have introduced new "baseline" compiler tiers for Wasm to improve startup time. Further, many new non-web engines have appeared, some of which also employ simple compilers. In this paper, we demystify single-pass compilers for Wasm, explaining their internal algorithms and tradeoffs, as well as providing a detailed empirical study of those employed in production. We show the design of a new single-pass compiler for a research Wasm engine that integrates with an in-place interpreter and host garbage collector using value tags, while also supporting flexible instrumentation. In experiments, we measure the effectiveness of optimizations targeting value tags and find, somewhat surprisingly, that the runtime overhead can be reduced to near zero. We also assess the relative compile speed and execution time of six baseline compilers and place these baseline compilers in a two-dimensional tradeoff space with other execution tiers for Wasm.

==> comparison-table.txt <==
TODO: wamr-fast-jit might generate IR?

Compiler	Total LOC	x86-64	arm64	arch-independent	assembler LOC
wizeng-spc	      4355	1708	-	2647			1805
wasmer-singlepass     33978	11366	12366	13938			
v8-liftoff
wazero			16625	8061	6023	2495
sm-base
wamr-fast-jit		15371


Constants	      const-tracking		const-folding		strength-reduce	branch-folding	op-with-imm
wizeng-spc	      i32, i64/i32, 0, null	most			minimal		yes		yes
wasmer-singlepass     i32, i64, f32, f64	none			none		none		no
v8-liftoff
wazero			none			none			none		none

AbsValue
wizeng-spc		kind, is_stored, is_tag_stored, is_reg, is_const, reg|const
wasmer-singlepass	type, gpr|simd|memory|const, float canonicalization
v8-liftoff
wazero			type, register|conditional|stack, 

Merge strategy	      loop
wizeng-spc	      duplicate, revoke all-but-one, skip frozen
wasmer-singlepass     duplicate state, machine diff, btree?
v8-liftoff
wazero

Tagging scheme
wizeng-spc		value tags, lazy local tagging
wasmer-singlepass	none, GC
v8-liftoff		none, GC stackmaps
wazero			none, no GC

Debugging
wizeng-spc		O(1) to interpreter, programmable instrumentation
wasmer-singlepass	none?
v8-liftoff		yes, reconstruction
wazero

OSR
wizeng-spc		down*
wasmer-singlepass	up?
v8-liftoff		up?
wazero			no

2-addr optimization?		commute?
wizeng-spc		yes	no
wasmer-singlepass	no	no
v8-liftoff
wazero

Local manipulation	get		set	tee
wizeng-spc		abstract state
wasmer-singlepass	always move
v8-liftoff			abstract state
wazero

Multi-value
wizeng-spc		yes
wasmer-singlepass	no
v8-liftoff		yes
wazero

Diagnostic modes
wizeng-spc		tracing
wasmer-singlepass	
v8-liftoff		
wazero			

